Dynamical friction in cuspy galaxies

In this paper we treat the problem of the dynamical friction decay of a massive object moving in an elliptical galaxy with a cuspidal inner distribution of the mass density. We present results obtained by both self-consistent, direct summation, N-body simulations, as well as by a new semi-analytical treatment of dynamical friction valid in such cuspy central regions of galaxies. A comparison of these results indicates that the proposed semi-analytical approximation is the only reliable in cuspy galactic central regions, where the standard Chandrasekhar's local approximation fails, and, also, gives estimates of decay times that are correct at 1% respect to those given by N-body simulations. The efficiency of dynamical friction in cuspy galaxies is found definitively higher than in core galaxies, especially on more radially elongated satellite orbits. As another relevant result, we find a proportionality of the dynamical friction decay time to the -0.67 power of the satellite mass, M, shallower than the standardly adopted 1/M dependence.

==> lettertoeditor.txt <==

Cover letter concerning the submission of the second revised version of the paper Dynamical Friction in Cuspy Galaxies, by
M. Arca Sedda and R. Capuzzo Dolcetta, submitted to ApJ with ref. MS#ApJ92388R1


Dear  editor,

we have carefully read and taken into account all the corrections/suggestions/modifications proposed by the referee of our above mentioned paper, submitted for publication in ApJ main journal.

As suggested, we have introduced the important changes as boldfaced in the text, so that all the changes made are easily identified.
In any case, we report here for your convenience the list of the Sections and pages where we made relevant modifications.

-------------------------------------------------
LIST OF MODIFICATIONS MADE in the revised Apj92388

Sect. 1, pages 4, 5, 6
Sect. 2.1, pages 9, 10
Sect. 4.4, page 24
Sect. 5., title and pages 25, 26, 27
Sect. 7, page 29
Acknowledgements: page 29

References: 
the Lauer et al. 2007 citation was erased; references to Do et al. 2013, Dullo and Grahama 2012, Graham 2004, Einasto 1965, Merritt 2006, Scott and Graham 2013 were added.

Figures: A new figure, Fig. 19, has been added following referee's request.
--------------------------------------------------------------------

PAPER Apj92388  by Arca Sedda and Capuzzo Dolcetta

ANSWERS TO THE REFEREE'S QUESTIONS AND COMMENTS

Thanks to the referee, whose additional comments allowed to improve the paper, that we hope now in its final version.
Please find in what follows the short report of our work done on the specific points raised by the referee, which should be quite evidently referred to his previous report.

1. We followed the suggestion of the referee regarding the confusion induced by the ackronyms DF, df or dyn and explicitely referred to "distribution function" whenever needed and used the suffix "df" for formulas related to dynamical friction.

2. In the Introduction, we addressed all the 4 items the referee listed after saying that "more work is needed here...". 
We modified and added text and references (and cancelled the outdated Lauer 2007 and Merritt 2006 citations) at pages 4, 5 and 6.

3. A significant addition of discussion to Eq. 9 and the role of dependence on the velocities in the relative integration has been added at pages 9 and 10 in Sect. 2.1.

4. Regarding Sect. 4.4, we confirm that the liley interpretation of the satellite, circular orbit stall is due not to a local density variation feedback but by the lack of "effective" low velocity background stars in the galactic central region. As required by the referee, we gave evidence of the almost unaltered galactic profile after the satellite arrival via presenting a new Figure (Fig. 19 in this revised version). 

5. We understand some of the confusion the referee claims about the Section where we deal with the role of a pre-existent massive black hole in the galactic center. We would keep this section because we think that our findings on the role played by the pre-existent massive object in the galactic center on the dynamics of an incoming satellite are important, showing how the mass ratio between the black hole and the falling satellite is the most relevant parameter in that role. The confusion may rise by what is usually meant by "dynamical friction", so to reduce this confusion we changed the title of the subsection into "Indirect effects of a central black hole on the satellite decay" and added text at the end of this Sect. 5 (pages 26 and 27). We note that this Sect. 5 should remain in the paper also because it deals with a different topic respect to those addressed by Antonini and collaborators (among which there is also one of the authors of this paper, RCD) in their recent papers.




